The impact of metallicity on nova populations

The metallicity of a star affects its evolution in a variety of ways, changing stellar radii, luminosities, lifetimes, and remnant properties. In this work, we use the population synthesis code binary_c to study how metallicity affects novae in the context of binary stellar evolution. We compute a 16-point grid of metallicities ranging from $Z=10^{-4}$ to 0.03, presenting distributions of nova white dwarf masses, accretion rates, delay-times, and initial system properties at the two extremes of our 16-point metallicity grid. We find a clear anti-correlation between metallicity and the number of novae produced, with the number of novae at $Z=0.03$ roughly half that at $Z=10^{-4}$. The white dwarf mass distribution has a strong systematic variation with metallicity, while the shape of the accretion rate distribution is relatively insensitive. We compute a current nova rate of approximately 33 novae per year for the Milky Way, a result consistent with observational estimates relying on extra-Galactic novae but an under-prediction relative to observational estimates relying on Galactic novae. However, the shape of our predicted Galactic white dwarf mass distribution differs significantly to existing observationally derived distributions, likely due to our underlying physical assumptions. In M31, we compute a current nova rate of approximately 36 novae per year, under-predicting the most recent observational estimate of $65^{+15}_{-16}$. Finally, we conclude that when making predictions about currently observable nova rates in spiral galaxies, or stellar environments where star formation has ceased in the distant past, metallicity can likely be considered of secondary importance compared to uncertainties in binary stellar evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> pics/zsummarytabledata.csv <==
$Z$,0.0001,0.00025,0.0005,0.001,0.002,0.0025,0.003,0.005,0.007,0.01,0.0125,0.015,0.0175,0.02,0.025,0.03,
Events / M$_{\odot \rm SFM}$,11.01704,9.710675,9.703615,8.012016,7.732121,8.298776,9.065271,5.371913,5.745373,6.836650,4.359310,5.031115,4.950579,5.311268,4.030894,4.594258,
Systems / M$_{\odot \rm SFM}$,0.013487,0.013550,0.013403,0.012714,0.011855,0.011382,0.011197,0.010167,0.009959,0.009579,0.009069,0.008781,0.008557,0.008369,0.007951,0.007649,
Events / System,816.8,716.6,723.9,630.1,652.1,729.0,809.6,528.3,576.8,713.6,480.6,572.9,578.4,634.5,506.9,600.5,

==> pics/zsummarytabledata.txt <==
$Z$,0.0001,0.00025,0.0005,0.001,0.002,0.0025,0.003,0.005,0.007,0.01,0.0125,0.015,0.0175,0.02,0.025,0.03,
Events / M$_{\odot \rm SFM}$,20.03,17.72,17.70,14.61,14.05,15.13,16.53,9.796,10.48,12.48,7.964,9.178,9.031,9.661,7.336,8.381,
Systems / M$_{\odot \rm SFM}$,0.024,0.024,0.024,0.023,0.021,0.020,0.020,0.018,0.018,0.017,0.016,0.016,0.015,0.015,0.014,0.013,
Events / System$,816.8 716.6 723.9 630.1 652.1 729.0 809.6 528.3 576.8 713.6 480.6 572.9 578.4 634.5 506.9 600.5 

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
